TeacherLM: Teaching to Fish Rather Than Giving the Fish, Language Modeling Likewise

Large Language Models (LLMs) exhibit impressive reasoning and data augmentation capabilities in various NLP tasks. However, what about small models? In this work, we propose TeacherLM-7.1B, capable of annotating relevant fundamentals, chain of thought, and common mistakes for most NLP samples, which makes annotation more than just an answer, thus allowing other models to learn "why" instead of just "what". The TeacherLM-7.1B model achieved a zero-shot score of 52.3 on MMLU, surpassing most models with over 100B parameters. Even more remarkable is its data augmentation ability. Based on TeacherLM-7.1B, we augmented 58 NLP datasets and taught various student models with different parameters from OPT and BLOOM series in a multi-task setting. The experimental results indicate that the data augmentation provided by TeacherLM has brought significant benefits. We will release the TeacherLM series of models and augmented datasets as open-source.

==> figure/data/comparison/creak_bloom-1b1_compare.txt <==
number sensemax facmax plain
0 60.175 64.114 50.401
5 60.175 64.114 50.401


==> figure/data/comparison/creak_bloom-1b1_fac.txt <==
number accuracy
0.370 49.599
0.740 49.599
1.110 52.006
1.480 49.599
1.850 50.036
2.220 51.276
2.590 64.114
2.960 56.893
3.330 58.497
3.700 60.613
4.070 60.175


==> figure/data/comparison/creak_bloom-1b1_sense.txt <==
number accuracy
0.146 54.048
0.292 55.872
0.438 54.340
0.584 51.495
0.730 53.100
0.876 53.756
1.022 57.549
1.168 57.185
1.314 58.570
1.460 56.747
1.606 55.361
1.752 59.154
1.898 55.507
2.044 52.954
2.190 53.392
2.336 58.279
2.482 57.841
2.628 53.756
2.774 55.945
2.920 56.528
3.066 55.726
3.212 58.425
3.358 60.175
3.504 57.185
3.650 54.048
3.796 56.601
3.942 54.850
4.088 56.090


==> figure/data/comparison/creak_bloom-3b_compare.txt <==
number sensemax facmax plain
0 68.198 69.292 49.599
5 68.198 69.292 49.599


==> figure/data/comparison/creak_bloom-3b_fac.txt <==
number accuracy
0.370 64.406
0.740 61.050
1.110 61.926
1.480 57.622
1.850 64.770
2.220 69.292
2.590 63.457
2.960 64.697
3.330 65.281
3.700 67.396
4.070 65.864


==> figure/data/comparison/creak_bloom-3b_sense.txt <==
number accuracy
0.146 62.947
0.292 60.540
0.438 62.509
0.584 63.166
0.730 57.257
0.876 53.392
1.022 56.455
1.168 58.716
1.314 54.048
1.460 58.716
1.606 63.384
1.752 55.069
1.898 58.425
2.044 60.321
2.190 57.914
2.336 68.198
2.482 57.987
2.628 56.236


==> figure/data/comparison/creak_bloom-7b1_compare.txt <==
number sensemax facmax plain
0 67.907 73.231 49.599
5 67.907 73.231 49.599


==> figure/data/comparison/creak_bloom-7b1_fac.txt <==
number accuracy
0.200 71.772
0.400 73.231
0.600 72.356
0.800 60.175
1.000 67.542
1.200 68.709
1.400 72.575
1.600 69.292
1.800 63.822
2.000 71.116
2.200 69.949
2.400 69.365
2.600 70.241


==> figure/data/comparison/creak_bloom-7b1_sense.txt <==
number accuracy
0.146 67.907
0.292 52.662
0.438 60.248
0.584 58.789
0.730 59.446
0.876 64.551
1.022 61.561
1.168 63.457
1.314 67.177
1.460 58.643
1.606 62.290
1.752 56.309
1.898 62.436


==> figure/data/comparison/creak_bloomz-1b1_compare.txt <==
number sensemax facmax plain
0 58.789 63.895 49.672
5 58.789 63.895 49.672


==> figure/data/comparison/creak_bloomz-1b1_fac.txt <==
number accuracy
0.370 57.841
0.740 63.676
1.110 60.321
1.480 57.622
1.850 63.603
2.220 58.716
2.590 61.342
2.960 63.895
3.330 57.549
3.700 58.570
4.070 58.425


==> figure/data/comparison/creak_bloomz-1b1_sense.txt <==
number accuracy
0.146 52.371
0.292 53.975
0.438 58.789
0.584 57.039
0.730 51.568
0.876 51.204
1.022 55.653
1.168 57.257
1.314 56.090
1.460 55.872
1.606 56.309
1.752 51.058
1.898 51.495
2.044 52.881
2.190 51.787
2.336 51.714
2.482 53.246
2.628 52.298
2.774 54.778
2.920 56.018
3.066 56.674
3.212 52.808
3.358 52.881
3.504 55.434
3.650 51.641
3.796 55.288
3.942 53.173
4.088 57.257


==> figure/data/comparison/creak_bloomz-3b_compare.txt <==
number sensemax facmax plain
0 66.667 68.490 53.683
5 66.667 68.490 53.683


==> figure/data/comparison/creak_bloomz-3b_fac.txt <==
number accuracy
0.370 64.989
0.740 64.187
1.110 64.478
1.480 60.029
1.850 62.728
2.220 62.509
2.590 68.490
2.960 65.354
3.330 64.478
3.700 60.321
4.070 64.041


==> figure/data/comparison/creak_bloomz-3b_sense.txt <==
number accuracy
0.146 65.646
0.292 57.039
0.438 66.667
0.584 59.008
0.730 55.434
0.876 56.601
1.022 55.726
1.168 54.778
1.314 61.488
1.460 57.039
1.606 59.154
1.752 59.081
1.898 61.853
2.044 57.622
2.190 60.759
2.336 60.904
2.482 58.570
2.628 60.686


==> figure/data/comparison/creak_bloomz-7b1_compare.txt <==
number sensemax facmax plain
0 71.335 72.210 64.551
5 71.335 72.210 64.551


==> figure/data/comparison/creak_bloomz-7b1_fac.txt <==
number accuracy
0.245 72.210
0.490 70.168
0.735 70.387
0.980 64.624
1.225 67.323
1.470 67.396
1.715 67.031
1.960 69.803
2.205 70.095
2.450 68.563
2.695 62.874
2.940 67.542
3.185 68.344
3.430 69.365
3.675 68.053


==> figure/data/comparison/creak_bloomz-7b1_sense.txt <==
number accuracy
0.146 69.001
0.292 60.686
0.438 71.335
0.584 64.260
0.730 66.302
0.876 67.396
1.022 67.177
1.168 70.532
1.314 64.551
1.460 61.561
1.606 65.937
1.752 68.563
1.898 69.292
2.044 65.646


==> figure/data/comparison/creak_opt-1.3b_compare.txt <==
number sensemax facmax plain
0 67.104 69.074 50.620
5 67.104 69.074 50.620


==> figure/data/comparison/creak_opt-1.3b_fac.txt <==
number accuracy
0.281 49.599
0.562 51.058
0.843 63.311
1.124 53.027
1.405 54.850
1.686 67.688
1.967 68.417
2.248 66.958
2.529 50.912
2.810 69.074
3.091 56.163
3.372 67.615
3.653 56.528


==> figure/data/comparison/creak_opt-1.3b_sense.txt <==
number accuracy
0.146 54.559
0.292 55.653
0.438 63.749
0.584 61.123
0.730 65.718
0.876 67.104
1.022 66.448
1.168 61.123
1.314 66.594
1.460 63.093
1.606 66.521
1.752 66.302
1.898 60.613
2.044 65.427
2.190 58.716
2.336 64.260
2.482 65.646


==> figure/data/comparison/creak_opt-2.7b_compare.txt <==
number sensemax facmax plain
0 70.241 73.523 49.599
5 70.241 73.523 49.599


==> figure/data/comparison/creak_opt-2.7b_fac.txt <==
number accuracy
0.370 49.599
0.740 67.104
1.110 67.615
1.480 60.540
1.850 68.563
2.220 71.845
2.590 72.356
2.960 73.523
3.330 68.198
3.700 70.824
4.070 71.481


==> figure/data/comparison/creak_opt-2.7b_sense.txt <==
number accuracy
0.146 59.446
0.292 59.810
0.438 59.810
0.584 70.241
0.730 68.855
0.876 54.340
1.022 67.469
1.168 67.469
1.314 62.728
1.460 67.761
1.606 67.396
1.752 64.260
1.898 62.363
2.044 65.208
2.190 65.864
2.336 65.500
2.482 63.676
2.628 66.448
2.774 62.801
2.920 62.728
3.066 63.384
3.212 62.363
3.358 64.697
3.504 67.323
3.650 67.542
3.796 67.177
3.942 64.843
4.088 66.813


==> figure/data/comparison/creak_opt-6.7b_compare.txt <==
number sensemax facmax plain
0 73.596 75.711 49.599
5 73.596 75.711 49.599


==> figure/data/comparison/creak_opt-6.7b_fac.txt <==
number accuracy
0.245 66.521
0.490 74.909
0.735 75.565
0.980 70.751
1.225 74.617
1.470 73.158
1.715 74.471
1.960 73.377
2.205 72.721
2.450 71.991
2.695 74.690
2.940 75.711
3.185 73.742
3.430 71.845
3.675 72.429
3.920 74.106
4.165 74.471


==> figure/data/comparison/creak_opt-6.7b_sense.txt <==
number accuracy
0.146 69.657
0.292 71.116
0.438 72.867
0.584 71.335
0.730 72.575
0.876 71.845
1.022 73.596
1.168 71.335
1.314 73.523
1.460 71.991
1.606 71.627
1.752 67.834
1.898 71.918
2.044 73.450
2.190 70.168
2.336 70.824
2.482 71.189
2.628 70.605
2.774 71.845
2.920 72.356
3.066 72.356
3.212 71.627
3.358 68.344
3.504 72.356
3.650 70.387
3.796 70.970
3.942 72.283
4.088 70.314


==> figure/data/comparison/ecqa_bloom-1b1_compare.txt <==
number sensemax facmax plain
0 49.954 53.373 20.556
5 49.954 53.373 20.556


==> figure/data/comparison/ecqa_bloom-1b1_fac.txt <==
number accuracy
0.195 22.334
0.390 26.299
0.585 32.589
0.780 34.184
0.975 34.822
1.170 39.335
1.365 40.520
1.560 45.260
1.755 45.305
1.950 46.308
2.145 44.485
2.340 48.359
2.535 47.174
2.730 50.593
2.925 51.504
3.120 47.858
3.315 50.547
3.510 46.901
3.705 44.257
3.900 49.499
4.095 53.373


==> figure/data/comparison/ecqa_bloom-1b1_sense.txt <==
number accuracy
0.146 21.832
0.292 25.615
0.438 26.846
0.584 29.034
0.730 30.401
0.876 34.139
1.022 37.147
1.168 43.209
1.314 36.600
1.460 37.785
1.606 36.645
1.752 46.080
1.898 42.479
2.044 46.673
2.190 46.855
2.336 44.531
2.482 42.115
2.628 43.847
2.774 49.954
2.920 43.801
3.066 41.431
3.212 47.539
3.358 43.437
3.504 49.271
3.650 40.884
3.796 45.077
3.942 49.362
4.088 41.705


==> figure/data/comparison/ecqa_bloom-3b_compare.txt <==
number sensemax facmax plain
0 63.355 65.497 19.325
5 63.355 65.497 19.325


==> figure/data/comparison/ecqa_bloom-3b_fac.txt <==
number accuracy
0.200 39.654
0.400 49.407
0.600 58.751
0.800 60.438
1.000 63.628
1.200 62.808
1.400 62.716
1.600 64.175
1.800 62.534
2.000 62.899
2.200 63.491
2.400 64.357
2.600 64.631
2.800 63.355
3.000 63.674
3.200 63.719
3.400 63.902
3.600 63.947
3.800 65.497
4.000 63.902
4.200 64.084


==> figure/data/comparison/ecqa_bloom-3b_sense.txt <==
number accuracy
0.146 37.648
0.292 43.573
0.438 56.244
0.584 54.558
0.730 57.338
0.876 61.486
1.022 62.853
1.168 62.625
1.314 60.346
1.460 62.033
1.606 63.355
1.752 61.030
1.898 59.936
2.044 58.523
2.190 61.759
2.336 61.304
2.482 62.534
2.628 62.078


==> figure/data/comparison/ecqa_bloom-7b1_compare.txt <==
number sensemax facmax plain
0 69.964 71.923 21.240
5 69.964 71.923 21.240


==> figure/data/comparison/ecqa_bloom-7b1_fac.txt <==
number accuracy
0.195 63.400
0.390 69.462
0.585 70.055
0.780 71.559
0.975 70.602
1.170 70.602
1.365 71.559
1.560 71.194
1.755 71.194
1.950 71.923
2.145 71.878
2.340 70.556
2.535 69.827


==> figure/data/comparison/ecqa_bloom-7b1_sense.txt <==
number accuracy
0.146 56.153
0.292 64.084
0.438 67.548
0.584 68.778
0.730 68.140
0.876 69.098
1.022 69.964
1.168 68.232
1.314 69.644
1.460 68.733
1.606 66.955
1.752 69.599
1.898 68.095


==> figure/data/comparison/ecqa_bloomz-1b1_compare.txt <==
number sensemax facmax plain
0 57.110 58.341 20.191
5 57.110 58.341 20.191


==> figure/data/comparison/ecqa_bloomz-1b1_fac.txt <==
number accuracy
0.200 29.763
0.400 35.962
0.600 40.246
0.800 47.539
1.000 50.000
1.200 50.365
1.400 53.373
1.600 52.644
1.800 50.684
2.000 56.199
2.200 56.700
2.400 55.196
2.600 54.558
2.800 55.105
3.000 57.384
3.200 57.293
3.400 56.016
3.600 57.156
3.800 57.110
4.000 55.561
4.200 58.341


==> figure/data/comparison/ecqa_bloomz-1b1_sense.txt <==
number accuracy
0.146 25.843
0.292 34.093
0.438 39.699
0.584 42.069
0.730 45.169
0.876 48.450
1.022 52.917
1.168 53.327
1.314 49.954
1.460 53.191
1.606 53.874
1.752 54.877
1.898 52.689
2.044 55.014
2.190 55.287
2.336 54.649
2.482 53.008
2.628 51.550
2.774 53.874
2.920 54.831
3.066 52.826
3.212 57.110
3.358 54.011
3.504 56.472
3.650 54.558
3.796 55.789
3.942 55.014
4.088 55.287


==> figure/data/comparison/ecqa_bloomz-3b_compare.txt <==
number sensemax facmax plain
0 75.980 76.618 62.808
5 75.980 76.618 62.808


==> figure/data/comparison/ecqa_bloomz-3b_fac.txt <==
number accuracy
0.200 70.647
0.400 71.832
0.600 76.253
0.800 76.481
1.000 75.205
1.200 75.387
1.400 75.068
1.600 75.706
1.800 76.618
2.000 75.479
2.200 75.570
2.400 75.068
2.600 73.245
2.800 73.883
3.000 73.838
3.200 74.521
3.400 74.339
3.600 75.114
3.800 72.106
4.000 74.385
4.200 74.020


==> figure/data/comparison/ecqa_bloomz-3b_sense.txt <==
number accuracy
0.146 70.100
0.292 72.881
0.438 73.792
0.584 74.339
0.730 72.562
0.876 74.294
1.022 74.202
1.168 73.974
1.314 75.980
1.460 73.154
1.606 72.470
1.752 70.830
1.898 73.291
2.044 73.519
2.190 71.969
2.336 71.422
2.482 70.602
2.628 72.562


==> figure/data/comparison/ecqa_bloomz-7b1_compare.txt <==
number sensemax facmax plain
0 78.168 80.082 74.293
5 78.168 80.082 74.293


==> figure/data/comparison/ecqa_bloomz-7b1_fac.txt <==
number accuracy
0.195 77.211
0.390 79.125
0.585 80.082
0.780 79.398
0.975 79.170
1.170 78.851
1.365 78.532
1.560 78.943
1.755 78.396
1.950 78.624
2.145 77.894
2.340 77.985
2.535 78.259
2.730 76.892
2.925 77.074
3.120 76.208


==> figure/data/comparison/ecqa_bloomz-7b1_sense.txt <==
number accuracy
0.146 76.481
0.292 74.977
0.438 76.481
0.584 78.168
0.730 77.028
0.876 77.074
1.022 77.393
1.168 76.390
1.314 77.894
1.460 74.886
1.606 77.575
1.752 76.345
1.898 76.709
2.044 74.795


==> figure/data/comparison/ecqa_opt-1.3b_compare.txt <==
number sensemax facmax plain
0 59.526 62.078 21.194
5 59.526 62.078 21.194


==> figure/data/comparison/ecqa_opt-1.3b_fac.txt <==
number accuracy
0.200 21.103
0.400 20.966
0.600 21.696
0.800 34.731
1.000 40.292
1.200 42.206
1.400 48.724
1.600 51.276
1.800 53.145
2.000 52.826
2.200 56.381
2.400 58.387
2.600 56.746
2.800 58.751
3.000 61.714
3.200 62.078


==> figure/data/comparison/ecqa_opt-1.3b_sense.txt <==
number accuracy
0.146 21.422
0.292 21.650
0.438 23.200
0.584 25.114
0.730 39.243
0.876 40.884
1.022 44.576
1.168 46.536
1.314 44.303
1.460 46.627
1.606 49.088
1.752 47.129
1.898 54.467
2.044 51.641
2.190 57.931
2.336 59.526
2.482 55.652


==> figure/data/comparison/ecqa_opt-2.7b_compare.txt <==
number sensemax facmax plain
0 69.599 70.374 20.419
5 69.599 70.374 20.419


==> figure/data/comparison/ecqa_opt-2.7b_fac.txt <==
number accuracy
0.195 39.654
0.390 53.920
0.585 58.979
0.780 59.982
0.975 63.947
1.170 65.406
1.365 67.138
1.560 66.636
1.755 68.505
1.950 70.374
2.145 68.596
2.340 69.325
2.535 68.186
2.730 67.912
2.925 68.323
3.120 69.872
3.315 69.280
3.510 69.234
3.705 68.915
3.900 68.232
4.095 68.824


==> figure/data/comparison/ecqa_opt-2.7b_sense.txt <==
number accuracy
0.146 21.878
0.292 35.871
0.438 54.786
0.584 60.757
0.730 63.582
0.876 64.129
1.022 67.183
1.168 66.408
1.314 67.821
1.460 67.138
1.606 67.730
1.752 65.907
1.898 69.599
2.044 67.502
2.190 67.821
2.336 67.366
2.482 69.325
2.628 67.548
2.774 67.639
2.920 68.596
3.066 68.870
3.212 68.368
3.358 66.864
3.504 67.411
3.650 68.277
3.796 68.004
3.942 67.138
4.088 67.274


==> figure/data/comparison/ecqa_opt-6.7b_compare.txt <==
number sensemax facmax plain
0 71.923 71.923 20.829
5 71.923 71.923 20.829


==> figure/data/comparison/ecqa_opt-6.7b_fac.txt <==
number accuracy
0.245 58.022
0.490 62.671
0.735 65.907
0.980 70.602
1.225 71.331
1.470 71.240
1.715 69.006
1.960 71.923
2.205 69.325
2.450 71.376
2.695 69.599
2.940 70.328
3.185 70.374
3.430 68.505
3.675 69.189
3.920 69.006
4.165 70.146


==> figure/data/comparison/ecqa_opt-6.7b_sense.txt <==
number accuracy
0.146 55.925
0.292 66.454
0.438 68.232
0.584 66.727
0.730 66.317
0.876 68.961
1.022 68.778
1.168 69.781
1.314 67.548
1.460 66.727
1.606 69.781
1.752 66.910
1.898 67.958
2.044 68.596
2.190 71.057
2.336 66.180
2.482 65.041
2.628 68.095
2.774 66.135
2.920 68.961
3.066 71.422
3.212 67.867
3.358 66.500
3.504 67.821
3.650 71.923
3.796 69.417
3.942 68.095
4.088 63.400


==> figure/data/comparison/mmlu_bloom-1b1_compare.txt <==
number sensemax facmax plain
0 31.030 32.867 23.136
5 31.030 32.867 23.136


==> figure/data/comparison/mmlu_bloom-1b1_fac.txt <==
number accuracy
0.195 25.864
0.390 28.694
0.585 30.217
0.780 31.011
0.975 31.341
1.170 31.044
1.365 31.595
1.560 30.837
1.755 32.325
1.950 32.687
2.145 32.867
2.340 32.453
2.535 32.100
2.730 32.215
2.925 32.273
3.120 32.710
3.315 32.530
3.510 32.714
3.705 31.117
3.900 31.455


==> figure/data/comparison/mmlu_bloom-1b1_sense.txt <==
number accuracy
0.146 25.871
0.292 27.382
0.438 28.247
0.584 29.156
0.730 28.143
0.876 29.542
1.022 29.900
1.168 30.235
1.314 29.377
1.460 30.757
1.606 30.803
1.752 30.534
1.898 29.914
2.044 31.030
2.190 30.414
2.336 30.367
2.482 30.468
2.628 30.628
2.774 30.893
2.920 30.037


==> figure/data/comparison/mmlu_bloom-3b_compare.txt <==
number sensemax facmax plain
0 36.115 38.080 25.120
5 36.115 38.080 25.120


==> figure/data/comparison/mmlu_bloom-3b_fac.txt <==
number accuracy
0.195 32.115
0.390 33.692
0.585 36.099
0.780 36.077
0.975 37.343
1.170 36.920
1.365 36.831
1.560 37.648
1.755 37.375
1.950 38.080
2.145 37.757
2.340 37.631
2.535 37.203
2.730 36.827
2.925 37.573
3.120 37.945
3.315 37.406
3.510 37.130
3.705 37.106
3.900 37.788
4.095 37.732


==> figure/data/comparison/mmlu_bloom-3b_sense.txt <==
number accuracy
0.146 29.950
0.292 32.874
0.438 33.417
0.584 34.589
0.730 34.732
0.876 35.616
1.022 34.811
1.168 35.090
1.314 35.164
1.460 35.114
1.606 36.115
1.752 34.868
1.898 34.839
2.044 35.191
2.190 35.485
2.336 35.138
2.482 34.805
2.628 34.996


==> figure/data/comparison/mmlu_bloom-7b1_compare.txt <==
number sensemax facmax plain
0 39.207 43.183 24.681
5 39.207 43.183 24.681


==> figure/data/comparison/mmlu_bloom-7b1_fac.txt <==
number accuracy
0.370 38.064
0.740 40.060
1.110 41.416
1.480 42.048
1.850 42.122
2.220 43.183
2.590 42.940
2.960 42.289
3.330 42.725


==> figure/data/comparison/mmlu_bloom-7b1_sense.txt <==
number accuracy
0.146 36.084
0.292 37.542
0.438 38.514
0.584 38.608
0.730 39.207
0.876 38.097
1.022 38.825
1.168 37.976
1.314 38.393
1.460 38.947
1.606 34.211
1.752 38.070
1.898 38.421


==> figure/data/comparison/mmlu_bloomz-1b1_compare.txt <==
number sensemax facmax plain
0 32.225 33.099 23.686
5 32.225 33.099 23.686


==> figure/data/comparison/mmlu_bloomz-1b1_fac.txt <==
number accuracy
0.245 26.623
0.490 28.119
0.735 29.625
0.980 30.971
1.225 31.269
1.470 31.818
1.715 31.435
1.960 31.893
2.205 31.144
2.450 32.084
2.695 33.099
2.940 32.625
3.185 32.372
3.430 32.203
3.675 32.287
3.920 32.210
4.165 32.410


==> figure/data/comparison/mmlu_bloomz-1b1_sense.txt <==
number accuracy
0.146 27.703
0.292 28.895
0.438 30.759
0.584 30.026
0.730 30.309
0.876 30.528
1.022 31.254
1.168 30.912
1.314 31.434
1.460 31.662
1.606 32.132
1.752 31.545
1.898 32.098
2.044 31.607
2.190 32.028
2.336 32.225
2.482 31.694
2.628 31.755
2.774 31.242
2.920 31.664
3.066 31.355
3.212 32.175
3.358 31.326
3.504 31.533
3.650 31.242
3.796 31.740
3.942 32.130
4.088 31.719


==> figure/data/comparison/mmlu_bloomz-3b_compare.txt <==
number sensemax facmax plain
0 38.618 40.227 35.161
5 38.618 40.227 35.161


==> figure/data/comparison/mmlu_bloomz-3b_fac.txt <==
number accuracy
0.245 36.868
0.490 38.771
0.735 38.883
0.980 38.971
1.225 38.892
1.470 39.715
1.715 40.227
1.960 38.391
2.205 38.632
2.450 39.126
2.695 39.148
2.940 38.890
3.185 38.784
3.430 38.656
3.675 37.906
3.920 39.152
4.165 38.759


==> figure/data/comparison/mmlu_bloomz-3b_sense.txt <==
number accuracy
0.146 35.628
0.292 38.236
0.438 38.063
0.584 38.618
0.730 37.759
0.876 37.962
1.022 38.275
1.168 38.053
1.314 37.219
1.460 38.041
1.606 37.061
1.752 38.122
1.898 37.949
2.044 37.010
2.190 37.410
2.336 37.613
2.482 36.351
2.628 37.132


==> figure/data/comparison/mmlu_bloomz-7b1_compare.txt <==
number sensemax facmax plain
0 41.301 44.684 39.619
5 41.301 44.684 39.619


==> figure/data/comparison/mmlu_bloomz-7b1_fac.txt <==
number accuracy
0.370 41.808
0.740 42.852
1.110 43.356
1.480 44.391
1.850 42.978
2.220 43.983
2.590 44.258
2.960 44.684
3.330 43.153


==> figure/data/comparison/mmlu_bloomz-7b1_sense.txt <==
number accuracy
0.146 40.829
0.292 41.301
0.438 41.127
0.584 40.192
0.730 40.406
0.876 40.693
1.022 40.430
1.168 39.408
1.314 40.251
1.460 39.649
1.606 40.526
1.752 38.596
1.898 40.000
2.044 37.544


==> figure/data/comparison/mmlu_opt-1.3b_compare.txt <==
number sensemax facmax plain
0 33.122 35.778 24.810
5 33.122 35.778 24.810


==> figure/data/comparison/mmlu_opt-1.3b_fac.txt <==
number accuracy
0.195 26.246
0.390 26.810
0.585 31.189
0.780 31.149
0.975 32.159
1.170 32.716
1.365 33.082
1.560 33.917
1.755 34.158
1.950 34.381
2.145 35.237
2.340 35.068
2.535 35.312
2.730 35.778


==> figure/data/comparison/mmlu_opt-1.3b_sense.txt <==
number accuracy
0.146 27.026
0.292 27.018
0.438 27.585
0.584 29.154
0.730 29.010
0.876 30.103
1.022 30.244
1.168 32.628
1.314 30.689
1.460 32.559
1.606 32.597
1.752 32.657
1.898 33.045
2.044 33.122
2.190 32.864
2.336 32.698
2.482 33.065


==> figure/data/comparison/mmlu_opt-2.7b_compare.txt <==
number sensemax facmax plain
0 36.963 38.799 22.222
5 36.963 38.799 22.222


==> figure/data/comparison/mmlu_opt-2.7b_fac.txt <==
number accuracy
0.370 28.584
0.740 33.776
1.110 35.146
1.480 35.723
1.850 36.450
2.220 37.113
2.590 37.058
2.960 37.507
3.330 38.799
3.700 38.092
4.070 37.577


==> figure/data/comparison/mmlu_opt-2.7b_sense.txt <==
number accuracy
0.146 26.529
0.292 30.199
0.438 33.539
0.584 35.260
0.730 33.347
0.876 34.817
1.022 34.507
1.168 35.589
1.314 35.775
1.460 36.146
1.606 36.864
1.752 35.785
1.898 36.882
2.044 36.590
2.190 36.738
2.336 36.398
2.482 36.234
2.628 36.963
2.774 35.876
2.920 36.313
3.066 35.921
3.212 36.172
3.358 36.525
3.504 36.063
3.650 35.944
3.796 35.928
3.942 36.064
4.088 35.947


==> figure/data/comparison/mmlu_opt-6.7b_compare.txt <==
number sensemax facmax plain
0 39.103 42.420 24.861
5 39.103 42.420 24.861


==> figure/data/comparison/mmlu_opt-6.7b_fac.txt <==
number accuracy
0.370 36.143
0.740 38.755
1.110 40.388
1.480 40.780
1.850 40.877
2.220 41.716
2.590 42.029
2.960 41.450
3.330 41.365
3.700 41.821
4.070 42.420


==> figure/data/comparison/mmlu_opt-6.7b_sense.txt <==
number accuracy
0.146 34.649
0.292 37.386
0.438 37.536
0.584 38.105
0.730 38.147
0.876 38.612
1.022 37.754
1.168 37.985
1.314 38.308
1.460 38.360
1.606 39.103
1.752 37.793
1.898 38.666
2.044 38.186
2.190 37.889
2.336 37.479
2.482 37.251
2.628 37.479
2.774 38.085
2.920 37.545
3.066 37.709
3.212 35.088
3.358 32.982
3.504 34.737
3.650 38.947
3.796 35.439
3.942 36.140
4.088 35.789


==> figure/data/comparison/sense_making_bloom-1b1_compare.txt <==
number sensemax facmax plain
0 54.229 56.219 51.741
5 54.229 56.219 51.741


==> figure/data/comparison/sense_making_bloom-1b1_fac.txt <==
number accuracy
0.281 51.741
0.562 49.254
0.843 47.761
1.124 47.264
1.405 47.761
1.686 56.219
1.967 49.751
2.248 47.761
2.529 47.761
2.810 48.259
3.091 48.756
3.372 47.761
3.653 48.259
3.934 44.776
4.215 46.766


==> figure/data/comparison/sense_making_bloom-1b1_sense.txt <==
number accuracy
0.146 54.229
0.292 51.741
0.438 50.746
0.584 48.756
0.730 47.761
0.876 47.761
1.022 48.259
1.168 48.756
1.314 47.761
1.460 42.786
1.606 47.264
1.752 44.776
1.898 47.264
2.044 46.269
2.190 46.766
2.336 47.264
2.482 51.741
2.628 46.766
2.774 49.254
2.920 49.254
3.066 45.771
3.212 45.274
3.358 47.761
3.504 47.761
3.650 49.751
3.796 50.249
3.942 47.264
4.088 47.264


==> figure/data/comparison/sense_making_bloom-3b_compare.txt <==
number sensemax facmax plain
0 47.761 52.239 48.259
5 47.761 52.239 48.259


==> figure/data/comparison/sense_making_bloom-3b_fac.txt <==
number accuracy
0.200 52.239
0.400 45.771
0.600 47.761
0.800 46.269
1.000 45.771
1.200 47.761
1.400 46.269
1.600 46.269
1.800 47.264
2.000 45.274
2.200 42.289
2.400 45.274
2.600 49.254
2.800 46.269
3.000 44.776
3.200 47.264
3.400 46.766
3.600 45.274
3.800 44.776
4.000 44.279
4.200 47.761


==> figure/data/comparison/sense_making_bloom-3b_sense.txt <==
number accuracy
0.146 47.761
0.292 46.766
0.438 43.781
0.584 47.264
0.730 42.786
0.876 39.303
1.022 39.801
1.168 36.816
1.314 44.279
1.460 44.776
1.606 41.791
1.752 43.284
1.898 39.303
2.044 42.289
2.190 44.776
2.336 43.284
2.482 39.303
2.628 45.771


==> figure/data/comparison/sense_making_bloom-7b1_compare.txt <==
number sensemax facmax plain
0 48.259 56.219 45.274
5 48.259 56.219 45.274


==> figure/data/comparison/sense_making_bloom-7b1_fac.txt <==
number accuracy
0.200 51.741
0.400 49.254
0.600 44.776
0.800 56.219
1.000 50.249
1.200 49.254
1.400 55.721
1.600 54.726
1.800 56.219
2.000 53.731
2.200 54.229
2.400 52.736
2.600 51.741


==> figure/data/comparison/sense_making_bloom-7b1_sense.txt <==
number accuracy
0.146 48.259
0.292 46.766
0.438 42.289
0.584 43.284
0.730 46.269
0.876 43.781
1.022 42.289
1.168 45.771
1.314 44.776
1.460 43.284
1.606 41.791
1.752 42.786
1.898 45.274


==> figure/data/comparison/sense_making_bloomz-1b1_compare.txt <==
number sensemax facmax plain
0 55.224 54.229 47.761
5 55.224 54.229 47.761


==> figure/data/comparison/sense_making_bloomz-1b1_fac.txt <==
number accuracy
0.195 48.259
0.390 48.756
0.585 53.234
0.780 50.249
0.975 46.766
1.170 47.761
1.365 49.751
1.560 47.761
1.755 52.239
1.950 52.239
2.145 52.736
2.340 49.751
2.535 48.259
2.730 51.741
2.925 50.249
3.120 53.234
3.315 54.229
3.510 53.234
3.705 51.244
3.900 52.239
4.095 50.746


==> figure/data/comparison/sense_making_bloomz-1b1_sense.txt <==
number accuracy
0.146 47.761
0.292 47.761
0.438 55.224
0.584 46.269
0.730 47.761
0.876 45.274
1.022 46.766
1.168 45.274
1.314 43.284
1.460 38.806
1.606 41.791
1.752 46.269
1.898 42.786
2.044 39.801
2.190 43.284
2.336 46.269
2.482 44.279
2.628 46.269
2.774 38.308
2.920 43.284
3.066 44.279
3.212 47.264
3.358 44.279
3.504 41.294
3.650 47.761
3.796 43.781
3.942 42.786
4.088 36.816


==> figure/data/comparison/sense_making_bloomz-3b_compare.txt <==
number sensemax facmax plain
0 51.741 56.219 47.761
5 51.741 56.219 47.761


==> figure/data/comparison/sense_making_bloomz-3b_fac.txt <==
number accuracy
0.200 52.736
0.400 56.219
0.600 48.756
0.800 51.741
1.000 50.746
1.200 45.274
1.400 52.736
1.600 51.741
1.800 48.259
2.000 43.284
2.200 46.766
2.400 40.299
2.600 46.766
2.800 55.224
3.000 47.264
3.200 48.259
3.400 41.294
3.600 44.776
3.800 44.279
4.000 42.289
4.200 49.751


==> figure/data/comparison/sense_making_bloomz-3b_sense.txt <==
number accuracy
0.146 47.761
0.292 49.254
0.438 51.741
0.584 51.244
0.730 47.761
0.876 43.781
1.022 47.264
1.168 43.284
1.314 38.308
1.460 40.299
1.606 49.751
1.752 38.308
1.898 47.761
2.044 40.796
2.190 35.821
2.336 35.323
2.482 37.811
2.628 42.289


==> figure/data/comparison/sense_making_bloomz-7b1_compare.txt <==
number sensemax facmax plain
0 51.244 59.204 49.751
5 51.244 59.204 49.751


==> figure/data/comparison/sense_making_bloomz-7b1_fac.txt <==
number accuracy
0.195 48.756
0.390 55.224
0.585 53.234
0.780 53.234
0.975 52.239
1.170 51.741
1.365 51.244
1.560 57.214
1.755 59.204
1.950 52.239
2.145 54.229
2.340 54.726
2.535 50.249
2.730 52.239
2.925 56.219
3.120 53.731


==> figure/data/comparison/sense_making_bloomz-7b1_sense.txt <==
number accuracy
0.146 49.254
0.292 46.269
0.438 49.751
0.584 48.259
0.730 51.244
0.876 48.756
1.022 42.289
1.168 39.303
1.314 39.303
1.460 45.771
1.606 43.781
1.752 41.791
1.898 45.771
2.044 47.761


==> figure/data/comparison/sense_making_opt-1.3b_compare.txt <==
number sensemax facmax plain
0 48.756 55.721 47.264
5 48.756 55.721 47.264


==> figure/data/comparison/sense_making_opt-1.3b_fac.txt <==
number accuracy
0.195 55.721
0.390 51.741
0.585 46.269
0.780 48.756
0.975 43.781
1.170 43.781
1.365 42.289
1.560 43.781
1.755 53.234
1.950 45.771
2.145 49.751
2.340 46.269
2.535 46.766
2.730 53.731


==> figure/data/comparison/sense_making_opt-1.3b_sense.txt <==
number accuracy
0.146 48.756
0.292 47.761
0.438 48.259
0.584 47.761
0.730 42.786
0.876 45.274
1.022 44.776
1.168 42.289
1.314 45.274
1.460 44.776
1.606 46.766
1.752 39.801
1.898 46.269
2.044 41.791
2.190 47.761
2.336 44.776
2.482 44.776


==> figure/data/comparison/sense_making_opt-2.7b_compare.txt <==
number sensemax facmax plain
0 50.746 54.726 47.761
5 50.746 54.726 47.761


==> figure/data/comparison/sense_making_opt-2.7b_fac.txt <==
number accuracy
0.200 54.726
0.400 46.269
0.600 47.264
0.800 48.259
1.000 46.766
1.200 47.264
1.400 47.761
1.600 49.254
1.800 49.751
2.000 51.244
2.200 47.264
2.400 45.274
2.600 51.244
2.800 48.756
3.000 47.761
3.200 46.766
3.400 45.771
3.600 44.279
3.800 43.781
4.000 43.781
4.200 45.274


==> figure/data/comparison/sense_making_opt-2.7b_sense.txt <==
number accuracy
0.146 49.751
0.292 47.761
0.438 46.766
0.584 48.259
0.730 33.831
0.876 47.264
1.022 41.791
1.168 47.264
1.314 49.751
1.460 46.269
1.606 45.771
1.752 45.274
1.898 46.766
2.044 40.796
2.190 43.781
2.336 44.279
2.482 46.269
2.628 50.746
2.774 46.766
2.920 45.771
3.066 42.289
3.212 48.756
3.358 43.284
3.504 41.294
3.650 42.289
3.796 44.776
3.942 43.781
4.088 45.274


==> figure/data/comparison/sense_making_opt-6.7b_compare.txt <==
number sensemax facmax plain
0 47.761 68.657 47.761
5 47.761 68.657 47.761


==> figure/data/comparison/sense_making_opt-6.7b_fac.txt <==
number accuracy
0.195 42.289
0.390 46.766
0.585 40.796
0.780 47.761
0.975 50.249
1.170 50.746
1.365 57.711
1.560 48.756
1.755 51.741
1.950 47.264
2.145 54.726
2.340 52.736
2.535 51.741
2.730 50.249
2.925 50.249
3.120 60.199
3.315 59.701
3.510 62.189
3.705 56.219
3.900 68.657
4.095 53.234


==> figure/data/comparison/sense_making_opt-6.7b_sense.txt <==
number accuracy
0.146 39.801
0.292 31.841
0.438 43.284
0.584 47.761
0.730 42.289
0.876 42.786
1.022 36.816
1.168 44.776
1.314 38.308
1.460 37.313
1.606 40.796
1.752 35.323
1.898 35.323
2.044 34.328
2.190 39.303
2.336 45.274
2.482 46.766
2.628 42.786
2.774 31.343
2.920 35.323
3.066 38.308
3.212 42.786
3.358 35.821
3.504 34.328
3.650 36.318
3.796 44.279
3.942 35.821
4.088 41.294


==> figure/data/comparison/strategy_qa_bloom-1b1_compare.txt <==
number sensemax facmax plain
0 58.772 61.842 50.000
5 58.772 61.842 50.000


==> figure/data/comparison/strategy_qa_bloom-1b1_fac.txt <==
number accuracy
0.200 46.491
0.400 52.632
0.600 61.842
0.800 61.404
1.000 53.509
1.200 60.088
1.400 60.965
1.600 60.965
1.800 59.211
2.000 58.772
2.200 61.842
2.400 56.579
2.600 57.895
2.800 58.333
3.000 60.088
3.200 54.825
3.400 58.772
3.600 57.456
3.800 58.772
4.000 60.526
4.200 57.895


==> figure/data/comparison/strategy_qa_bloom-1b1_sense.txt <==
number accuracy
0.146 48.684
0.292 48.684
0.438 49.561
0.584 47.807
0.730 53.947
0.876 55.702
1.022 53.947
1.168 53.070
1.314 53.509
1.460 57.456
1.606 57.018
1.752 56.140
1.898 54.825
2.044 57.456
2.190 57.018
2.336 53.947
2.482 55.702
2.628 55.702
2.774 52.632
2.920 56.579
3.066 57.895
3.212 58.772
3.358 53.070
3.504 56.140
3.650 56.140
3.796 56.579
3.942 57.456
4.088 58.772


==> figure/data/comparison/strategy_qa_bloom-3b_compare.txt <==
number sensemax facmax plain
0 69.737 69.298 52.193
5 69.737 69.298 52.193


==> figure/data/comparison/strategy_qa_bloom-3b_fac.txt <==
number accuracy
0.245 64.474
0.490 63.158
0.735 61.842
0.980 63.596
1.225 68.421
1.470 65.789
1.715 67.544
1.960 67.544
2.205 67.105
2.450 62.281
2.695 67.105
2.940 65.351
3.185 68.421
3.430 67.105
3.675 69.298
3.920 65.789
4.165 65.789


==> figure/data/comparison/strategy_qa_bloom-3b_sense.txt <==
number accuracy
0.146 59.211
0.292 67.544
0.438 63.158
0.584 64.912
0.730 67.105
0.876 63.596
1.022 68.421
1.168 68.860
1.314 65.351
1.460 65.351
1.606 67.544
1.752 65.351
1.898 69.737
2.044 67.544
2.190 65.789
2.336 67.982
2.482 67.544
2.628 69.298


==> figure/data/comparison/strategy_qa_bloom-7b1_compare.txt <==
number sensemax facmax plain
0 70.614 74.561 47.368
5 70.614 74.561 47.368


==> figure/data/comparison/strategy_qa_bloom-7b1_fac.txt <==
number accuracy
0.200 72.807
0.400 74.561
0.600 68.421
0.800 67.544
1.000 67.982
1.200 67.544
1.400 67.544
1.600 67.544
1.800 66.228
2.000 67.105
2.200 67.105
2.400 67.544
2.600 70.175


==> figure/data/comparison/strategy_qa_bloom-7b1_sense.txt <==
number accuracy
0.146 69.737
0.292 70.614
0.438 67.544
0.584 67.544
0.730 65.351
0.876 65.351
1.022 68.421
1.168 67.105
1.314 67.544
1.460 65.789
1.606 66.228
1.752 66.667
1.898 67.105


==> figure/data/comparison/strategy_qa_bloomz-1b1_compare.txt <==
number sensemax facmax plain
0 61.404 63.596 53.509
5 61.404 63.596 53.509


==> figure/data/comparison/strategy_qa_bloomz-1b1_fac.txt <==
number accuracy
0.195 57.018
0.390 58.772
0.585 59.649
0.780 60.965
0.975 59.211
1.170 60.526
1.365 59.649
1.560 61.842
1.755 59.649
1.950 59.649
2.145 54.825
2.340 61.404
2.535 62.719
2.730 57.895
2.925 63.596
3.120 60.088
3.315 61.404
3.510 58.333
3.705 58.333
3.900 57.456
4.095 58.333


==> figure/data/comparison/strategy_qa_bloomz-1b1_sense.txt <==
number accuracy
0.146 51.316
0.292 55.702
0.438 58.333
0.584 52.193
0.730 58.333
0.876 61.404
1.022 58.333
1.168 53.070
1.314 55.702
1.460 56.140
1.606 57.895
1.752 58.772
1.898 60.526
2.044 56.579
2.190 56.579
2.336 59.211
2.482 56.579
2.628 58.772
2.774 54.825
2.920 57.895
3.066 58.333
3.212 55.702
3.358 58.333
3.504 59.649
3.650 58.333
3.796 55.702
3.942 53.947
4.088 60.965


==> figure/data/comparison/strategy_qa_bloomz-3b_compare.txt <==
number sensemax facmax plain
0 71.491 71.930 63.596
5 71.491 71.930 63.596


==> figure/data/comparison/strategy_qa_bloomz-3b_fac.txt <==
number accuracy
0.245 64.035
0.490 66.228
0.735 67.544
0.980 66.228
1.225 65.789
1.470 67.105
1.715 67.105
1.960 69.298
2.205 70.175
2.450 67.105
2.695 71.930
2.940 70.175
3.185 65.789
3.430 67.982
3.675 69.737
3.920 68.860
4.165 67.544


==> figure/data/comparison/strategy_qa_bloomz-3b_sense.txt <==
number accuracy
0.146 65.351
0.292 69.737
0.438 67.105
0.584 64.474
0.730 61.842
0.876 69.298
1.022 64.912
1.168 67.982
1.314 71.491
1.460 67.544
1.606 71.053
1.752 67.982
1.898 67.982
2.044 67.544
2.190 67.982
2.336 69.298
2.482 66.667
2.628 65.351


==> figure/data/comparison/strategy_qa_bloomz-7b1_compare.txt <==
number sensemax facmax plain
0 73.684 75.000 71.491
5 73.684 75.000 71.491


==> figure/data/comparison/strategy_qa_bloomz-7b1_fac.txt <==
number accuracy
0.370 75.000
0.740 70.175
1.110 70.614
1.480 71.930
1.850 70.175
2.220 69.737
2.590 69.298
2.960 66.228
3.330 68.421
3.700 67.544
4.070 66.667


==> figure/data/comparison/strategy_qa_bloomz-7b1_sense.txt <==
number accuracy
0.146 72.807
0.292 73.246
0.438 69.737
0.584 70.175
0.730 73.684
0.876 73.246
1.022 72.368
1.168 72.807
1.314 71.053
1.460 69.737
1.606 69.737
1.752 67.982
1.898 64.912
2.044 69.737


==> figure/data/comparison/strategy_qa_opt-1.3b_compare.txt <==
number sensemax facmax plain
0 62.281 66.228 55.263
5 62.281 66.228 55.263


==> figure/data/comparison/strategy_qa_opt-1.3b_fac.txt <==
number accuracy
0.200 47.368
0.400 45.614
0.600 57.456
0.800 54.825
1.000 63.158
1.200 64.474
1.400 60.088
1.600 64.035
1.800 64.474
2.000 64.474
2.200 64.474
2.400 63.158
2.600 64.035
2.800 62.281
3.000 66.228
3.200 60.526


==> figure/data/comparison/strategy_qa_opt-1.3b_sense.txt <==
number accuracy
0.146 56.140
0.292 53.947
0.438 54.386
0.584 52.632
0.730 58.333
0.876 60.088
1.022 62.281
1.168 54.825
1.314 58.772
1.460 58.772
1.606 58.772
1.752 56.140
1.898 58.333
2.044 60.526
2.190 57.018
2.336 57.018
2.482 54.825


==> figure/data/comparison/strategy_qa_opt-2.7b_compare.txt <==
number sensemax facmax plain
0 65.789 68.860 53.509
5 65.789 68.860 53.509


==> figure/data/comparison/strategy_qa_opt-2.7b_fac.txt <==
number accuracy
0.281 52.632
0.562 50.877
0.843 57.895
1.124 62.719
1.405 65.789
1.686 63.158
1.967 60.965
2.248 64.035
2.529 61.404
2.810 63.596
3.091 61.404
3.372 66.228
3.653 64.912
3.934 68.860
4.215 66.228


==> figure/data/comparison/strategy_qa_opt-2.7b_sense.txt <==
number accuracy
0.146 47.368
0.292 60.088
0.438 63.596
0.584 60.965
0.730 59.649
0.876 62.281
1.022 65.351
1.168 62.719
1.314 65.351
1.460 63.158
1.606 64.035
1.752 64.912
1.898 64.912
2.044 63.596
2.190 61.842
2.336 64.912
2.482 61.842
2.628 64.474
2.774 58.333
2.920 56.579
3.066 59.211
3.212 60.088
3.358 63.158
3.504 63.596
3.650 63.158
3.796 64.912
3.942 62.719
4.088 65.789


==> figure/data/comparison/strategy_qa_opt-6.7b_compare.txt <==
number sensemax facmax plain
0 71.930 74.561 52.193
5 71.930 74.561 52.193


==> figure/data/comparison/strategy_qa_opt-6.7b_fac.txt <==
number accuracy
0.195 72.368
0.390 67.105
0.585 67.982
0.780 72.368
0.975 71.053
1.170 69.737
1.365 70.614
1.560 69.737
1.755 71.053
1.950 71.930
2.145 72.807
2.340 69.737
2.535 71.491
2.730 71.053
2.925 72.368
3.120 74.561
3.315 67.982
3.510 73.246
3.705 70.175
3.900 67.982
4.095 66.228


==> figure/data/comparison/strategy_qa_opt-6.7b_sense.txt <==
number accuracy
0.146 67.982
0.292 65.789
0.438 64.474
0.584 65.789
0.730 69.737
0.876 68.421
1.022 68.860
1.168 68.860
1.314 67.982
1.460 67.105
1.606 71.930
1.752 68.860
1.898 67.982
2.044 67.544
2.190 70.175
2.336 68.421
2.482 66.667
2.628 66.667
2.774 66.228
2.920 66.667
3.066 62.281
3.212 66.228
3.358 64.912
3.504 66.667
3.650 66.228
3.796 67.105
3.942 65.351
4.088 64.912

